Doppler wind measurements in Neptune's stratosphere with ALMA

Neptune's tropospheric winds are among the most intense in the Solar System, but the dynamical mechanisms that produce them remain uncertain. Measuring wind speeds at different pressure levels may help understand the atmospheric dynamics of the planet. The goal of this work is to directly measure winds in Neptune's stratosphere with ALMA Doppler spectroscopy. We derived the Doppler lineshift maps of Neptune at the CO(3-2) and HCN(4-3) lines at 345.8 GHz ($\lambda$~0.87 mm) and 354.5 GHz (0.85 mm), respectively. For that, we used spectra obtained with ALMA in 2016 and recorded with a spatial resolution of ~0.37" on Neptune's 2.24" disk. After subtracting the planet solid rotation, we inferred the contribution of zonal winds to the measured Doppler lineshifts at the CO and HCN lines. We developed an MCMC-based retrieval methodology to constrain the latitudinal distribution of wind speeds. We find that CO(3-2) and HCN(4-3) lines probe the stratosphere of Neptune at pressures of $2^{+12}_{-1.8}$ mbar and $0.4^{+0.5}_{-0.3}$ mbar, respectively. The zonal winds at these altitudes are less intense than the tropospheric winds based on cloud tracking from Voyager observations. We find equatorial retrograde (westward) winds of $-180^{+70}_{-60}$ m/s for CO, and $-190^{+90}_{-70}$ m/s for HCN. Wind intensity decreases towards mid-latitudes, and wind speeds at 40$^\circ$S are $-90^{+50}_{-60}$ m/s for CO, and $-40^{+60}_{-80}$ m/s for HCN. Wind speeds become 0 m/s at about 50$^\circ$S, and we find that the circulation reverses to a prograde jet southwards of 60$^\circ$S. Overall, our direct stratospheric wind measurements match previous estimates from stellar occultation profiles and expectations based on thermal wind equilibrium. These are the first direct Doppler wind measurements performed on the Icy Giants, opening a new method to study and monitor their stratospheric dynamics.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

